Eta --> 3 pi and quark masses

In recent years, the decay eta --> 3 pi has received considerable attention from experimental and theoretical side. It is of particular theoretical interest because it allows for the determination of (m_u - m_d). In addition, for many years now theory has had difficulties to understand the slope of the neutral channel Dalitz plot distribution, which in contrast is very well measured. I discuss here the relation of the decay to the masses of the light quarks and review a number of theoretical and experimental works that are concerned with these questions.

==> data/ImKKNZs=u.dat <==
5.24676e-05 0.633157
0.00020987 0.633108
0.000472208 0.633028
0.000839481 0.632915
0.00131169 0.632771
0.00188883 0.632594
0.00257091 0.632384
0.00335792 0.632143
0.00424987 0.63187
0.00524676 0.631564
0.00634858 0.631227
0.00755533 0.630858
0.00886702 0.630456
0.0102836 0.630023
0.0118052 0.629557
0.0134317 0.62906
0.0151631 0.628531
0.0169995 0.627971
0.0189408 0.627378
0.020987 0.626754
0.0231382 0.626098
0.0253943 0.625411
0.0277553 0.624692
0.0302213 0.623942
0.0327922 0.62316
0.0354681 0.622347
0.0382489 0.621503
0.0411346 0.620628
0.0441252 0.619721
0.0472208 0.618784
0.0504213 0.617816
0.0537268 0.616816
0.0571372 0.615787
0.0606525 0.614726
0.0642728 0.613635
0.067998 0.612514
0.0718281 0.611362
0.0757632 0.61018
0.0798032 0.608968
0.0839481 0.607725
0.088198 0.606453
0.0925528 0.605151
0.0970125 0.60382
0.101577 0.602459
0.106247 0.601068
0.111021 0.599648
0.115901 0.598199
0.120885 0.596721
0.125975 0.595213
0.131169 0.593677
0.136468 0.592113
0.141872 0.59052
0.147381 0.588898
0.152995 0.587248
0.158714 0.58557
0.164538 0.583864
0.170467 0.582131
0.176501 0.58037
0.18264 0.578581
0.188883 0.576765
0.195232 0.574921
0.201685 0.573051
0.208244 0.571154
0.214907 0.56923
0.221676 0.56728
0.228549 0.565304
0.235527 0.563301
0.24261 0.561272
0.249798 0.559218
0.257091 0.557138
0.264489 0.555032
0.271992 0.552902
0.2796 0.550746
0.287312 0.548565
0.29513 0.54636
0.303053 0.54413
0.31108 0.541877
0.319213 0.539598
0.32745 0.537297
0.335792 0.534971
0.34424 0.532622
0.352792 0.53025
0.361449 0.527855
0.370211 0.525437
0.379078 0.522996
0.38805 0.520533
0.397127 0.518048
0.406309 0.51554
0.415596 0.513011
0.424987 0.510461
0.434484 0.507889
0.444086 0.505297
0.453792 0.502683
0.463604 0.500049
0.47352 0.497394
0.483541 0.49472
0.493667 0.492025
0.503899 0.489311
0.514235 0.486577
0.524676 0.483824
0.535222 0.481053
0.545873 0.478262
0.556629 0.475454
0.567489 0.472626
0.578455 0.469782
0.589526 0.466919
0.600701 0.464039
0.611982 0.461142
0.623367 0.458227
0.634858 0.455296
0.646453 0.452349
0.658153 0.449386
0.669958 0.446406
0.681869 0.443411
0.693884 0.440401
0.706004 0.437375
0.718229 0.434335
0.730559 0.43128
0.742993 0.428211
0.755533 0.425128
0.768178 0.422031
0.780927 0.41892
0.793782 0.415796
0.806741 0.41266
0.819806 0.40951
0.832975 0.406348
0.84625 0.403175
0.859629 0.399989
0.873113 0.396791
0.886702 0.393583
0.900396 0.390363
0.914195 0.387133
0.928099 0.383892
0.942108 0.380641
0.956222 0.37738
0.97044 0.374109
0.984764 0.370829
0.999193 0.36754
1.01373 0.364243
1.02836 0.360936
1.04311 0.357622
1.05796 0.3543
1.07291 0.35097
1.08797 0.347633
1.10313 0.344288
1.1184 0.340937
1.13377 0.33758
1.14925 0.334216
1.16483 0.330847
1.18052 0.327472
1.19631 0.324091
1.21221 0.320706
1.22821 0.317316
1.24432 0.313921
1.26053 0.310523
1.27685 0.30712
1.29327 0.303714
1.3098 0.300305
1.32643 0.296893
1.34317 0.293478
1.36001 0.29006
1.37696 0.286641
1.39401 0.28322
1.41117 0.279797
1.42843 0.276373
1.4458 0.272948
1.46327 0.269522
1.48084 0.266097
1.49853 0.262671
1.51631 0.259245
1.5342 0.25582
1.5522 0.252395
1.5703 0.248972
1.58851 0.24555
1.60682 0.24213
1.62524 0.238712
1.64376 0.235296
1.66238 0.231882
1.68111 0.228472
1.69995 0.225064
1.71889 0.22166
1.73794 0.21826
1.75709 0.214864
1.77634 0.211472
1.7957 0.208084
1.81517 0.204701
1.83474 0.201324
1.85441 0.197952
1.87419 0.194585
1.89408 0.191225
1.91407 0.18787
1.93416 0.184523
1.95436 0.181182
1.97467 0.177848
1.99508 0.174521
2.01559 0.171202
2.03621 0.167891
2.05694 0.164588
2.07777 0.161294
2.0987 0.158009
2.11974 0.154732
2.14089 0.151465
2.16214 0.148207
2.18349 0.144959
2.20495 0.141721
2.22651 0.138494
2.24818 0.135277
2.26996 0.132071
2.29184 0.128876
2.31382 0.125693
2.33591 0.122521
2.3581 0.119362
2.3804 0.116214
2.40281 0.113079
2.42531 0.109957
2.44793 0.106848
2.47065 0.103752
2.49347 0.100669
2.5164 0.0976008
2.53943 0.0945462
2.56257 0.091506
2.58581 0.0884803
2.60916 0.0854694
2.63261 0.0824736
2.65617 0.0794932
2.67983 0.0765283
2.7036 0.0735793
2.72747 0.0706464
2.75145 0.0677299
2.77553 0.0648299
2.79972 0.0619468
2.82401 0.0590809
2.84841 0.0562323
2.87291 0.0534014
2.89752 0.0505883
2.92223 0.0477934
2.94705 0.045017
2.97197 0.0422591
2.997 0.0395203
3.02213 0.0368006
3.04737 0.0341004
3.07271 0.0314199
3.09816 0.0287594
3.12371 0.0261192
3.14937 0.0234996
3.17513 0.0209008
3.20099 0.0183232
3.22697 0.0157669
3.25304 0.0132325
3.27922 0.01072
3.30551 0.00822992
3.3319 0.00576253
3.3584 0.00331818
3.385 0.000897235
3.4117 -0.00149994
3.43852 -0.00387293
3.46543 -0.00622132
3.49245 -0.00854466
3.51958 -0.0108424
3.54681 -0.0131141
3.57414 -0.0153592
3.60158 -0.0175769
3.62913 -0.0197665
3.65678 -0.0219272
3.68454 -0.0240579
3.7124 -0.0261576
3.74036 -0.0282247
3.76843 -0.0302574
3.79661 -0.0322534
3.82489 -0.0342096
3.85327 -0.0361215
3.88176 -0.0379823
3.91036 -0.039781
3.93906 -0.0414964
3.96786 -0.0430758
3.99677 -0.0442153
4.02578 -0.0113489
4.0549 0.00292926
4.08413 0.0135972
4.11346 0.0225497
4.14289 0.0304784
4.17243 0.0377274
4.20208 0.0444965
4.23182 0.050914
4.26168 0.057068
4.29164 0.0630217
4.3217 0.0688227
4.35187 0.0745074
4.38214 0.0801048
4.41252 0.0856382
4.44301 0.0911267
4.4736 0.0965864
4.50429 0.102031
4.53509 0.107471
4.56599 0.112917
4.597 0.118379
4.62811 0.123862
4.65933 0.129375
4.69065 0.134923
4.72208 0.140511
4.75361 0.146145
4.78525 0.151828
4.817 0.157566
4.84884 0.163361
4.8808 0.169217
4.91285 0.175137
4.94502 0.181124
4.97728 0.187182
5.00966 0.193312
5.04213 0.199517
5.07472 0.205799
5.1074 0.21216
5.1402 0.218603
5.17309 0.22513
5.2061 0.231742
5.2392 0.238441
5.27241 0.245229
5.30573 0.252108
5.33915 0.259079
5.37268 0.266144
5.40631 0.273304
5.44005 0.280561
5.47389 0.287917
5.50784 0.295372
5.54189 0.302929
5.57604 0.310588
5.61031 0.318352
5.64467 0.326221
5.67914 0.334196
5.71372 0.34228
5.7484 0.350473
5.78319 0.358777
5.81808 0.367193
5.85307 0.375723
5.88817 0.384367
5.92338 0.393128
5.95869 0.402006
5.99411 0.411003
6.02963 0.420121
6.06525 0.42936
6.10098 0.438723
6.13682 0.44821
6.17276 0.457824
6.2088 0.467566
6.24495 0.477437
6.28121 0.48744
6.31757 0.497575
6.35403 0.507845
6.3906 0.518252
6.42728 0.528797
6.46406 0.539483
6.50094 0.550312
6.53793 0.561287
6.57503 0.572409
6.61223 0.583682
6.64953 0.595108
6.68694 0.606691
6.72445 0.618434
6.76207 0.630342
6.7998 0.642418
6.83763 0.654669
6.87556 0.6671
6.9136 0.679718
6.95174 0.692533
6.98999 0.705554
7.02835 0.718796
7.06681 0.732277
7.10537 0.74602
7.14404 0.76006
7.18281 0.774448
7.22169 0.789269
7.26067 0.804678
7.29976 0.821021
7.33895 0.839538
7.37825 0.863312
7.41766 0.877004
7.45716 0.890072
7.49678 0.902923
7.5365 0.915678
7.57632 0.928393
7.61625 0.941097
7.65628 0.953812
7.69642 0.96655
7.73666 0.97932
7.77701 0.992128
7.81746 1.00498
7.85802 1.01788
7.89868 1.03083
7.93945 1.04383
7.98032 1.05689
8.0213 1.07
8.06238 1.08317
8.10356 1.0964
8.14486 1.10968
8.18625 1.12303
8.22776 1.13643
8.26936 1.14989
8.31107 1.16342
8.35289 1.177
8.39481 1.19064
8.43684 1.20433
8.47897 1.21809
8.52121 1.23191
8.56355 1.24578
8.60599 1.25971
8.64855 1.2737
8.6912 1.28774
8.73396 1.30184
8.77683 1.31599
8.8198 1.3302
8.86288 1.34446
8.90606 1.35878
8.94934 1.37314
8.99273 1.38756
9.03623 1.40203
9.07983 1.41655
9.12353 1.43112
9.16734 1.44573
9.21126 1.46039
9.25528 1.4751
9.29941 1.48985
9.34364 1.50465
9.38797 1.51949
9.43241 1.53437
9.47696 1.54929
9.52161 1.56425
9.56636 1.57925
9.61122 1.59429
9.65619 1.60936
9.70125 1.62446
9.74643 1.6396
9.79171 1.65478
9.83709 1.66998
9.88258 1.68521
9.92818 1.70048
9.97388 1.71576
10.0197 1.73108
10.0656 1.74642
10.1116 1.76178
10.1577 1.77716
10.2039 1.79256
10.2503 1.80798
10.2967 1.82342
10.3432 1.83887
10.3899 1.85434
10.4366 1.86982
10.4835 1.8853
10.5305 1.9008
10.5775 1.91631
10.6247 1.93182
10.672 1.94733
10.7193 1.96284
10.7668 1.97836
10.8144 1.99387
10.8621 2.00938
10.9099 2.02489
10.9578 2.04039
11.0058 2.05588
11.0539 2.07136
11.1021 2.08682
11.1505 2.10227
11.1989 2.11771
11.2474 2.13313
11.2961 2.14852
11.3448 2.16389
11.3936 2.17924
11.4426 2.19456
11.4917 2.20985
11.5408 2.22511
11.5901 2.24034
11.6395 2.25553
11.6889 2.27068
11.7385 2.2858
11.7882 2.30087
11.838 2.31589
11.8879 2.33087
11.9379 2.3458
11.988 2.36068
12.0382 2.3755
12.0885 2.39027
12.139 2.40498
12.1895 2.41962
12.2401 2.4342
12.2908 2.44872
12.3417 2.46317
12.3926 2.47754
12.4437 2.49184
12.4948 2.50606
12.5461 2.5202
12.5975 2.53426
12.6489 2.54824
12.7005 2.56212
12.7522 2.57592
12.804 2.58962
12.8559 2.60322
12.9079 2.61672
12.96 2.63013
13.0122 2.64342
13.0645 2.65661
13.1169 2.66969



==> data/ImM1loop.dat <==
  0.000000000000000E+000  8.581918111225481E-002
  0.118749998509884       7.699025530238982E-002
  0.237499997019768       6.839331295883080E-002
  0.356249995529652       6.002831317992832E-002
  0.474999994039535       5.189521300808810E-002
  0.593749992549419       4.399396730022827E-002
  0.712499991059303       3.632452858845277E-002
  0.831249989569187       2.888684693008029E-002
  0.949999988079071       2.168086974609148E-002
   1.06874998658895       1.470654164695573E-002
   1.18749998509884       7.963804244703672E-003
   1.30624998360872       1.452595949991292E-003
   1.42499998211861      -4.827148247224146E-003
   1.54374998062849      -1.087549701491566E-002
   1.66249997913837      -1.669252293580121E-002
   1.78124997764826      -2.227830278558886E-002
   1.89999997615814      -2.763291783469293E-002
   2.01874997466803      -3.275645417566947E-002
   2.13749997317791      -3.764900307885392E-002
   2.25624997168779      -4.231066137894123E-002
   2.37499997019768      -4.674153189552711E-002
   2.49374996870756      -5.094172389094233E-002
   2.61249996721745      -5.491135356904631E-002
   2.73124996572733      -5.865054461901022E-002
   2.84999996423721      -6.215942880851680E-002
   2.96874996274710      -6.543814663121668E-002
   3.08749996125698      -6.848684801372576E-002
   3.20624995976686      -7.130569308789501E-002
   3.32499995827675      -7.389485303453645E-002
   3.44374995678663      -7.625451100521620E-002
   3.56249995529652      -7.838486312910053E-002
   3.68124995380640      -8.028611961211142E-002
   3.79999995231628      -8.195850593575325E-002
   3.79999995231628      -8.195850593575325E-002
   3.82105257636622      -8.223112908286841E-002
   3.84210520041616      -8.249656779482981E-002
   3.86315782446610      -8.275482349549315E-002
   3.88421044851604      -8.300589762700165E-002
   3.90526307256598      -8.324979165005397E-002
   3.92631569661592      -8.348650704417603E-002
   3.94736832066586      -8.371604530799663E-002
   3.96842094471580      -8.393840795952695E-002
   3.98947356876574      -8.415359653644341E-002
   4.01052619281568      -7.495290375137628E-002
   4.03157881686562      -6.818872248126993E-002
   4.05263144091556      -6.351744814436761E-002
   4.07368406496550      -5.969350355728024E-002
   4.09473668901544      -5.635640293175182E-002
   4.11578931306538      -5.334187211235466E-002
   4.13684193711532      -5.055877895684279E-002
   4.15789456116526      -4.795041304351534E-002
   4.17894718521520      -4.547868696695195E-002
   4.19999980926514      -4.311658450919437E-002
   4.19999980926514      -4.311658450919437E-002
   4.31818163033688      -3.115964578903823E-002
   4.43636345140862      -2.039207296630069E-002
   4.55454527248036      -1.013462621330714E-002
   4.67272709355210      -6.784736486221174E-005
   4.79090891462384       9.987416685173757E-003
   4.90909073569558       2.014285914824902E-002
   5.02727255676732       3.047326050061747E-002
   5.14545437783906       4.103132190933865E-002
   5.26363619891080       5.185564331209695E-002
   5.38181801998254       6.297535289558122E-002
   5.49999984105428       7.441295692823346E-002
   5.61818166212602       8.618617999046918E-002
   5.73636348319776       9.830920234972555E-002
   5.85454530426950       0.110793522949299     
   5.97272712534124       0.123648583719661     
   6.09090894641298       0.136882240726633     
   6.20909076748472       0.150501140362336     
   6.32727258855646       0.164511045195633     
   6.44545440962820       0.178917150498335     
   6.56363623069994       0.193724438841292     
   6.68181805177168       0.208938140649926     
   6.79999987284342       0.224564414693970     
   6.91818169391517       0.240611462312415     
   7.03636351498691       0.257091514489082     
   7.15454533605865       0.274024681842049     
   7.27272715713039       0.291447169260933     
   7.39090897820213       0.309431240152703     
   7.50909079927387       0.328144525775415     
   7.62727262034561       0.348106873952967     
   7.74545444141735       0.374581153145929     
   7.86363626248909       0.388087102493702     
   7.98181808356083       0.401805434301571     
   8.09999990463257       0.415737278974564     
   8.21818172570431       0.429883672904221     
   8.33636354677605       0.444245568379701     
   8.45454536784779       0.458823842234270     
   8.57272718891953       0.473619303416065     
   8.69090900999127       0.488632699639807     
   8.80909083106301       0.503864723250101     
   8.92727265213475       0.519316016405731     
   9.04545447320649       0.534987175677031     
   9.16363629427823       0.550878756134140     
   9.28181811534997       0.566991274992141     
   9.39999993642171       0.583325214869349     
   9.51818175749345       0.599881026706791     
   9.63636357856519       0.616659132390148     
   9.75454539963693       0.633659927109636     
   9.87272722070867       0.650883781488519     
   9.99090904178041       0.668331043506778     
   10.1090908628522       0.686002040243028     
   10.2272726839239       0.703897079454773     
   10.3454545049956       0.722016451014559     
   10.4636363260674       0.740360428217405     
   10.5818181471391       0.758929268973001     
   10.6999999682109       0.777723216894563     
   10.8181817892826       0.796742502294819     
   10.9363636103543       0.815987343098403     
   11.0545454314261       0.835457945678835     
   11.1727272524978       0.855154505627406     
   11.2909090735696       0.875077208460431     
   11.4090908946413       0.895226230270641     
   11.5272727157130       0.915601738327886     
   11.6454545367848       0.936203891633750     
   11.7636363578565       0.957032841434207     
   11.8818181789283       0.978088731694045     
   12.0000000000000       0.999371699536363     


==> data/ReKKNZs=u.dat <==
5.24676e-05 2.3378
0.00020987 2.33762
0.000472208 2.33732
0.000839481 2.3369
0.00131169 2.33637
0.00188883 2.33571
0.00257091 2.33494
0.00335792 2.33405
0.00424987 2.33303
0.00524676 2.3319
0.00634858 2.33066
0.00755533 2.32929
0.00886702 2.32781
0.0102836 2.3262
0.0118052 2.32448
0.0134317 2.32265
0.0151631 2.32069
0.0169995 2.31862
0.0189408 2.31644
0.020987 2.31413
0.0231382 2.31171
0.0253943 2.30918
0.0277553 2.30653
0.0302213 2.30376
0.0327922 2.30088
0.0354681 2.29789
0.0382489 2.29478
0.0411346 2.29156
0.0441252 2.28823
0.0472208 2.28479
0.0504213 2.28123
0.0537268 2.27756
0.0571372 2.27378
0.0606525 2.26989
0.0642728 2.26589
0.067998 2.26178
0.0718281 2.25757
0.0757632 2.25324
0.0798032 2.24881
0.0839481 2.24427
0.088198 2.23962
0.0925528 2.23487
0.0970125 2.23002
0.101577 2.22506
0.106247 2.21999
0.111021 2.21483
0.115901 2.20956
0.120885 2.20419
0.125975 2.19872
0.131169 2.19315
0.136468 2.18748
0.141872 2.18171
0.147381 2.17585
0.152995 2.16989
0.158714 2.16383
0.164538 2.15768
0.170467 2.15143
0.176501 2.1451
0.18264 2.13866
0.188883 2.13214
0.195232 2.12553
0.201685 2.11883
0.208244 2.11204
0.214907 2.10516
0.221676 2.0982
0.228549 2.09115
0.235527 2.08402
0.24261 2.0768
0.249798 2.0695
0.257091 2.06212
0.264489 2.05466
0.271992 2.04712
0.2796 2.0395
0.287312 2.0318
0.29513 2.02403
0.303053 2.01619
0.31108 2.00827
0.319213 2.00028
0.32745 1.99221
0.335792 1.98408
0.34424 1.97588
0.352792 1.96761
0.361449 1.95928
0.370211 1.95088
0.379078 1.94241
0.38805 1.93388
0.397127 1.9253
0.406309 1.91665
0.415596 1.90794
0.424987 1.89917
0.434484 1.89035
0.444086 1.88148
0.453792 1.87255
0.463604 1.86357
0.47352 1.85453
0.483541 1.84545
0.493667 1.83632
0.503899 1.82715
0.514235 1.81792
0.524676 1.80866
0.535222 1.79935
0.545873 1.79
0.556629 1.78061
0.567489 1.77119
0.578455 1.76172
0.589526 1.75222
0.600701 1.74269
0.611982 1.73313
0.623367 1.72353
0.634858 1.71391
0.646453 1.70426
0.658153 1.69458
0.669958 1.68488
0.681869 1.67515
0.693884 1.66541
0.706004 1.65564
0.718229 1.64585
0.730559 1.63605
0.742993 1.62624
0.755533 1.61641
0.768178 1.60656
0.780927 1.59671
0.793782 1.58685
0.806741 1.57698
0.819806 1.56711
0.832975 1.55723
0.84625 1.54735
0.859629 1.53747
0.873113 1.52759
0.886702 1.51771
0.900396 1.50784
0.914195 1.49798
0.928099 1.48812
0.942108 1.47827
0.956222 1.46843
0.97044 1.45861
0.984764 1.4488
0.999193 1.43901
1.01373 1.42923
1.02836 1.41947
1.04311 1.40974
1.05796 1.40003
1.07291 1.39034
1.08797 1.38069
1.10313 1.37106
1.1184 1.36146
1.13377 1.35189
1.14925 1.34235
1.16483 1.33285
1.18052 1.32339
1.19631 1.31397
1.21221 1.30459
1.22821 1.29525
1.24432 1.28595
1.26053 1.27671
1.27685 1.26751
1.29327 1.25835
1.3098 1.24925
1.32643 1.24021
1.34317 1.23122
1.36001 1.22228
1.37696 1.21341
1.39401 1.20459
1.41117 1.19584
1.42843 1.18715
1.4458 1.17853
1.46327 1.16997
1.48084 1.16149
1.49853 1.15308
1.51631 1.14473
1.5342 1.13647
1.5522 1.12828
1.5703 1.12017
1.58851 1.11214
1.60682 1.10419
1.62524 1.09633
1.64376 1.08855
1.66238 1.08086
1.68111 1.07326
1.69995 1.06575
1.71889 1.05833
1.73794 1.05101
1.75709 1.04379
1.77634 1.03666
1.7957 1.02964
1.81517 1.02271
1.83474 1.01589
1.85441 1.00918
1.87419 1.00258
1.89408 0.996079
1.91407 0.989695
1.93416 0.983423
1.95436 0.977267
1.97467 0.971227
1.99508 0.965306
2.01559 0.959506
2.03621 0.953828
2.05694 0.948274
2.07777 0.942846
2.0987 0.937545
2.11974 0.932375
2.14089 0.927336
2.16214 0.92243
2.18349 0.917659
2.20495 0.913026
2.22651 0.908531
2.24818 0.904177
2.26996 0.899966
2.29184 0.895899
2.31382 0.891979
2.33591 0.888206
2.3581 0.884584
2.3804 0.881114
2.40281 0.877798
2.42531 0.874637
2.44793 0.871635
2.47065 0.868792
2.49347 0.86611
2.5164 0.863593
2.53943 0.861241
2.56257 0.859056
2.58581 0.857041
2.60916 0.855198
2.63261 0.853528
2.65617 0.852035
2.67983 0.850719
2.7036 0.849583
2.72747 0.84863
2.75145 0.847861
2.77553 0.847279
2.79972 0.846886
2.82401 0.846684
2.84841 0.846676
2.87291 0.846865
2.89752 0.847252
2.92223 0.847841
2.94705 0.848634
2.97197 0.849633
2.997 0.850843
3.02213 0.852265
3.04737 0.853903
3.07271 0.85576
3.09816 0.85784
3.12371 0.860145
3.14937 0.86268
3.17513 0.865448
3.20099 0.868454
3.22697 0.871703
3.25304 0.875197
3.27922 0.878944
3.30551 0.882947
3.3319 0.887213
3.3584 0.891748
3.385 0.89656
3.4117 0.901654
3.43852 0.90704
3.46543 0.912726
3.49245 0.918723
3.51958 0.925042
3.54681 0.931696
3.57414 0.938699
3.60158 0.946069
3.62913 0.953826
3.65678 0.961991
3.68454 0.970594
3.7124 0.979669
3.74036 0.989256
3.76843 0.99941
3.79661 1.0102
3.82489 1.02172
3.85327 1.0341
3.88176 1.04755
3.91036 1.06239
3.93906 1.07924
3.96786 1.09963
3.99677 1.13212
4.02578 1.14993
4.0549 1.15647
4.08413 1.16332
4.11346 1.17039
4.14289 1.17767
4.17243 1.18512
4.20208 1.19276
4.23182 1.20056
4.26168 1.20853
4.29164 1.21666
4.3217 1.22495
4.35187 1.23339
4.38214 1.24198
4.41252 1.25072
4.44301 1.25961
4.4736 1.26865
4.50429 1.27783
4.53509 1.28714
4.56599 1.2966
4.597 1.30619
4.62811 1.31592
4.65933 1.32578
4.69065 1.33577
4.72208 1.34589
4.75361 1.35613
4.78525 1.3665
4.817 1.37699
4.84884 1.3876
4.8808 1.39832
4.91285 1.40916
4.94502 1.42011
4.97728 1.43118
5.00966 1.44234
5.04213 1.45362
5.07472 1.46499
5.1074 1.47647
5.1402 1.48804
5.17309 1.49971
5.2061 1.51147
5.2392 1.52332
5.27241 1.53526
5.30573 1.54728
5.33915 1.55938
5.37268 1.57155
5.40631 1.58381
5.44005 1.59613
5.47389 1.60853
5.50784 1.62099
5.54189 1.63351
5.57604 1.64609
5.61031 1.65873
5.64467 1.67142
5.67914 1.68417
5.71372 1.69696
5.7484 1.70979
5.78319 1.72266
5.81808 1.73557
5.85307 1.74851
5.88817 1.76148
5.92338 1.77448
5.95869 1.78749
5.99411 1.80053
6.02963 1.81358
6.06525 1.82664
6.10098 1.83971
6.13682 1.85279
6.17276 1.86586
6.2088 1.87893
6.24495 1.89199
6.28121 1.90504
6.31757 1.91807
6.35403 1.93108
6.3906 1.94407
6.42728 1.95703
6.46406 1.96995
6.50094 1.98285
6.53793 1.9957
6.57503 2.0085
6.61223 2.02126
6.64953 2.03396
6.68694 2.04661
6.72445 2.0592
6.76207 2.07171
6.7998 2.08416
6.83763 2.09654
6.87556 2.10883
6.9136 2.12104
6.95174 2.13315
6.98999 2.14517
7.02835 2.15709
7.06681 2.16889
7.10537 2.18057
7.14404 2.19212
7.18281 2.20352
7.22169 2.21473
7.26067 2.22571
7.29976 2.23634
7.33895 2.24622
7.37825 2.26469
7.41766 2.28319
7.45716 2.29935
7.49678 2.31442
7.5365 2.32875
7.57632 2.34251
7.61625 2.35578
7.65628 2.36863
7.69642 2.38109
7.73666 2.39317
7.77701 2.4049
7.81746 2.41627
7.85802 2.42731
7.89868 2.438
7.93945 2.44836
7.98032 2.45837
8.0213 2.46805
8.06238 2.47738
8.10356 2.48636
8.14486 2.49499
8.18625 2.50327
8.22776 2.51118
8.26936 2.51872
8.31107 2.52589
8.35289 2.53268
8.39481 2.53908
8.43684 2.54509
8.47897 2.5507
8.52121 2.55589
8.56355 2.56067
8.60599 2.56502
8.64855 2.56894
8.6912 2.57241
8.73396 2.57544
8.77683 2.578
8.8198 2.5801
8.86288 2.58172
8.90606 2.58285
8.94934 2.58349
8.99273 2.58362
9.03623 2.58324
9.07983 2.58233
9.12353 2.58089
9.16734 2.5789
9.21126 2.57636
9.25528 2.57325
9.29941 2.56956
9.34364 2.56529
9.38797 2.56043
9.43241 2.55495
9.47696 2.54886
9.52161 2.54214
9.56636 2.53478
9.61122 2.52677
9.65619 2.51809
9.70125 2.50874
9.74643 2.4987
9.79171 2.48797
9.83709 2.47653
9.88258 2.46436
9.92818 2.45146
9.97388 2.43782
10.0197 2.42342
10.0656 2.40825
10.1116 2.3923
10.1577 2.37555
10.2039 2.35799
10.2503 2.33961
10.2967 2.3204
10.3432 2.30034
10.3899 2.27942
10.4366 2.25763
10.4835 2.23496
10.5305 2.21138
10.5775 2.18688
10.6247 2.16146
10.672 2.1351
10.7193 2.10778
10.7668 2.0795
10.8144 2.05022
10.8621 2.01995
10.9099 1.98867
10.9578 1.95636
11.0058 1.92301
11.0539 1.8886
11.1021 1.85311
11.1505 1.81654
11.1989 1.77887
11.2474 1.74008
11.2961 1.70015
11.3448 1.65908
11.3936 1.61684
11.4426 1.57342
11.4917 1.52881
11.5408 1.48298
11.5901 1.43592
11.6395 1.38762
11.6889 1.33806
11.7385 1.28721
11.7882 1.23508
11.838 1.18162
11.8879 1.12685
11.9379 1.07072
11.988 1.01323
12.0382 0.95436
12.0885 0.894091
12.139 0.832406
12.1895 0.769288
12.2401 0.704717
12.2908 0.638676
12.3417 0.571147
12.3926 0.502112
12.4437 0.431551
12.4948 0.359448
12.5461 0.285781
12.5975 0.210534
12.6489 0.133686
12.7005 0.0552195
12.7522 -0.024886
12.804 -0.10665
12.8559 -0.190091
12.9079 -0.275229
12.96 -0.362085
13.0122 -0.450678
13.0645 -0.541028
13.1169 -0.633156




==> data/ReM1loop.dat <==
  0.000000000000000E+000 -0.245382551410024     
  0.118749998509884      -0.225618339807482     
  0.237499997019768      -0.205528689835443     
  0.356249995529652      -0.185105325298846     
  0.474999994039535      -0.164339650123698     
  0.593749992549419      -0.143222748813737     
  0.712499991059303      -0.121745350807430     
  0.831249989569187      -9.989778996083902E-002
  0.949999988079071      -7.766995815500125E-002
   1.06874998658895      -5.505125179038914E-002
   1.18749998509884      -3.203050962235045E-002
   1.30624998360872      -8.595939984858709E-003
   1.42499998211861       1.526496509037227E-002
   1.54374998062849       3.956553207837123E-002
   1.66249997913837       6.432002869513984E-002
   1.78124997764826       8.954381272843781E-002
   1.89999997615814       0.115253514435474     
   2.01874997466803       0.141467262684991     
   2.13749997317791       0.168204968942030     
   2.25624997168779       0.195488688988313     
   2.37499997019768       0.223343091030966     
   2.49374996870756       0.251796072435245     
   2.61249996721745       0.280879588992819     
   2.73124996572733       0.310630796382553     
   2.84999996423721       0.341093664702202     
   2.96874996274710       0.372321336541934     
   3.08749996125698       0.404379705789908     
   3.20624995976686       0.437353109661794     
   3.32499995827675       0.471353928182356     
   3.44374995678663       0.506540045927786     
   3.56249995529652       0.543150026025050     
   3.68124995380640       0.581585139466079     
   3.79999995231628       0.622651024314227     
   3.79999995231628       0.622651024314227     
   3.82105257636622       0.630327666237278     
   3.84210520041616       0.638167027840346     
   3.86315782446610       0.646198236815535     
   3.88421044851604       0.654461962325422     
   3.90526307256598       0.663018175430304     
   3.92631569661592       0.671962315200390     
   3.94736832066586       0.681464737030128     
   3.96842094471580       0.691895523616485     
   3.98947356876574       0.704519440697553     
   4.01052619281568       0.719742840835024     
   4.03157881686562       0.725615497555199     
   4.05263144091556       0.731501791639335     
   4.07368406496550       0.737401719097957     
   4.09473668901544       0.743315276489959     
   4.11578931306538       0.749242460916852     
   4.13684193711532       0.755183270017259     
   4.15789456116526       0.761137701961652     
   4.17894718521520       0.767105755447312     
   4.19999980926514       0.773087429693532     
   4.19999980926514       0.773087429693532     
   4.31818163033688       0.806919248003764     
   4.43636345140862       0.841180577661140     
   4.55454527248036       0.875872157000680     
   4.67272709355210       0.910995199810427     
   4.79090891462384       0.946551386348233     
   4.90909073569558       0.982542859570250     
   5.02727255676732        1.01897222636942     
   5.14545437783906        1.05584256375352     
   5.26363619891080        1.09315743001873     
   5.38181801998254        1.13092088110151     
   5.49999984105428        1.16913749242523     
   5.61818166212602        1.20781238670401     
   5.73636348319776        1.24695126833156     
   5.85454530426950        1.28656046517636     
   5.97272712534124        1.32664697883559     
   6.09090894641298        1.36721854468279     
   6.20909076748472        1.40828370339473     
   6.32727258855646        1.44985188608482     
   6.44545440962820        1.49193351573323     
   6.56363623069994        1.53454012833140     
   6.68181805177168        1.57768451810687     
   6.79999987284342        1.62138091244715     
   6.91818169391517        1.66564518381315     
   7.03636351498691        1.71049510819162     
   7.15454533605865        1.75595068272689     
   7.27272715713039        1.80203451945680     
   7.39090897820213        1.84877233810564     
   7.50909079927387        1.89619358949802     
   7.62727262034561        1.94433225367184     
   7.74545444141735        1.99660524686426     
   7.86363626248909        2.05517275202183     
   7.98181808356083        2.10897751217172     
   8.09999990463257        2.16174116205357     
   8.21818172570431        2.21407402172289     
   8.33636354677605        2.26622495989130     
   8.45454536784779        2.31832480402993     
   8.57272718891953        2.37045209029240     
   8.69090900999127        2.42265799816515     
   8.80909083106301        2.47497777906746     
   8.92727265213475        2.52743668715767     
   9.04545447320649        2.58005334209189     
   9.16363629427823        2.63284176709881     
   9.28181811534997        2.68581269023106     
   9.39999993642171        2.73897441068959     
   9.51818175749345        2.79233339576858     
   9.63636357856519        2.84589470418168     
   9.75454539963693        2.89966229367792     
   9.87272722070867        2.95363924930533     
   9.99090904178041        3.00782795589599     
   10.1090908628522        3.06223023049138     
   10.2272726839239        3.11684742544532     
   10.3454545049956        3.17168050970201     
   10.4636363260674        3.22673013358372     
   10.5818181471391        3.28199668095045     
   10.6999999682109        3.33748031157088     
   10.8181817892826        3.39318099582215     
   10.9363636103543        3.44909854331676     
   11.0545454314261        3.50523262667830     
   11.1727272524978        3.56158280140886     
   11.2909090735696        3.61814852258353     
   11.4090908946413        3.67492915895057     
   11.5272727157130        3.73192400489626     
   11.6454545367848        3.78913229064145     
   11.7636363578565        3.84655319096559     
   11.8818181789283        3.90418583269771     
   12.0000000000000        3.96202930117012     


==> data/dalitzYc1loop.dat <==
-1.	2.672480318211568
-0.95	2.5706274822531507
-0.9	2.4706660988607387
-0.85	2.372599151179199
-0.8	2.276430145835604
-0.75	2.1821630355340647
-0.7	2.089802159423728
-0.6499999999999999	1.9993521968739365
-0.6	1.9108181315685553
-0.55	1.8242052237093154
-0.5	1.7395189887354379
-0.44999999999999996	1.6567651814120459
-0.3999999999999999	1.575949784470522
-0.35	1.4970790012385538
-0.29999999999999993	1.420159251903277
-0.25	1.3451971732277468
-0.19999999999999996	1.272199621705424
-0.1499999999999999	1.2011736803043949
-0.09999999999999998	1.1321266691388816
-0.04999999999999993	1.0650661606292706
0.	1
0.050000000000000044	0.936936332354838
0.10000000000000009	0.8758836381198264
0.15000000000000013	0.8168507794481213
0.20000000000000018	0.7598470613908164
0.25	0.7048823135134971
0.30000000000000004	0.65196700063743
0.3500000000000001	0.6011123763436766
0.40000000000000013	0.5523307013943977
0.4500000000000002	0.5056355644962416
0.5	0.4610423716395422
0.55	0.4185691279994171
0.6000000000000001	0.37823776108948365
0.6500000000000001	0.34007652953231093
0.7000000000000002	0.30412485398076894
0.75	0.2704444188573304
0.8	0.23915066337075486
0.8500000000000001	0.21054515231696735
0.9000000000000001	0.17922060065231848
0.9500000000000002	0.13891474121162614
1.	0.11043341920800785

==> data/dalitzYcKLOECentral.dat <==
-1.	2.074
-0.95	2.0273775
-0.9	1.9793800000000001
-0.85	1.9301125
-0.8	1.87968
-0.75	1.8281875
-0.7	1.7757399999999999
-0.6499999999999999	1.7224424999999999
-0.6	1.6683999999999999
-0.55	1.6137175000000001
-0.5	1.5585
-0.44999999999999996	1.5028525
-0.3999999999999999	1.44688
-0.35	1.3906874999999999
-0.29999999999999993	1.33438
-0.25	1.2780624999999999
-0.19999999999999996	1.22184
-0.1499999999999999	1.1658175
-0.09999999999999998	1.1101
-0.04999999999999993	1.0547925
0.	1.
0.050000000000000044	0.9458274999999999
0.10000000000000009	0.89238
0.15000000000000013	0.8397624999999999
0.20000000000000018	0.7880799999999998
0.25	0.7374375000000001
0.30000000000000004	0.6879399999999999
0.3500000000000001	0.6396924999999999
0.40000000000000013	0.5927999999999999
0.4500000000000002	0.5473674999999999
0.5	0.5035
0.55	0.4613024999999999
0.6000000000000001	0.4208799999999999
0.6500000000000001	0.3823374999999998
0.7000000000000002	0.34577999999999987
0.75	0.3113124999999999
0.8	0.27903999999999995
0.8500000000000001	0.24906749999999983
0.9000000000000001	0.22149999999999986
0.9500000000000002	0.1964424999999998
1.	0.17399999999999993

==> data/dalitzYcKLOELower.dat <==
-1.	2.043551026289873
-0.95	1.9999661987817978
-0.9	1.954710365969476
-0.85	1.9079121014551537
-0.8	1.8597009363983195
-0.75	1.810207178725757
-0.7	1.7595616046036695
-0.6499999999999999	1.70789502485137
-0.6	1.6553377522301864
-0.55	1.602019017971335
-0.5	1.5480664004293818
-0.44999999999999996	1.4936053302248742
-0.3999999999999999	1.4387587240411375
-0.35	1.3836467775637014
-0.29999999999999993	1.3283869237949113
-0.25	1.2730939426137962
-0.19999999999999996	1.2178801947522637
-0.1499999999999999	1.1628559488734787
-0.09999999999999998	1.1081297723989345
-0.04999999999999993	1.0538089624308142
0.	1.
0.050000000000000044	0.9448459829471679
0.10000000000000009	0.8904177300899213
0.15000000000000013	0.8368183852264218
0.20000000000000018	0.7841500200509415
0.25	0.7325131742212766
0.30000000000000004	0.682006422866432
0.3500000000000001	0.6327259944591996
0.40000000000000013	0.5847654697212592
0.4500000000000002	0.5382155973002876
0.5	0.4931642610327079
0.55	0.44969662368237523
0.6000000000000001	0.40789545213725165
0.6500000000000001	0.36784160183275955
0.7000000000000002	0.32961461035421646
0.75	0.2932933305199711
0.8	0.25895652874625497
0.8500000000000001	0.2266833867424906
0.9000000000000001	0.19655386890117013
0.9500000000000002	0.1686489456681048
1.	0.14305068659889197

==> data/dalitzYcKLOEUpper.dat <==
-1.	2.0991025895078574
-0.95	2.049362425164189
-0.9	1.998563869349013
-0.85	1.9467940825253478
-0.8	1.8941397020162936
-0.75	1.8406866780979791
-0.7	1.7865200963632055
-0.6499999999999999	1.7317240156736384
-0.6	1.676381373114947
-0.55	1.6205740284054688
-0.5	1.5643830264320329
-0.44999999999999996	1.5078891307041513
-0.3999999999999999	1.451173614235117
-0.35	1.3943192037909224
-0.29999999999999993	1.337411000230947
-0.25	1.2805371843233027
-0.19999999999999996	1.2237893736429941
-0.1499999999999999	1.1672625899885474
-0.09999999999999998	1.1110548805160856
-0.04999999999999993	1.055266679449154
0.	1.
0.050000000000000044	0.9462974741748224
0.10000000000000009	0.8933183513201354
0.15000000000000013	0.8411715109296948
0.20000000000000018	0.7899680525416416
0.25	0.7398221350611782
0.30000000000000004	0.6908515867838688
0.3500000000000001	0.6431781418992776
0.40000000000000013	0.5969271875169416
0.4500000000000002	0.552227008516815
0.5	0.5092076702777928
0.55	0.4679998028227786
0.6000000000000001	0.42873356499941256
0.6500000000000001	0.3915379654053476
0.7000000000000002	0.3565405679404015
0.75	0.3238674977598563
0.8	0.29364362344077655
0.8500000000000001	0.2659928072741677
0.9000000000000001	0.24103815387389493
0.9500000000000002	0.21890222311494492
1.	0.19970719743573764

==> data/dalitzYcKfitCentral.dat <==
  -1.00000000000000        2.15729292367024     
 -0.960000000000000        2.11209961547929     
 -0.920000000000000        2.06750978166415     
 -0.880000000000000        2.02208866834905     
 -0.840000000000000        1.97656212610185     
 -0.800000000000000        1.93038977670766     
 -0.760000000000000        1.88429903345408     
 -0.720000000000000        1.83780737530154     
 -0.680000000000000        1.79110567674111     
 -0.640000000000000        1.74422024142259     
 -0.600000000000000        1.69718302385613     
 -0.560000000000000        1.65004938981219     
 -0.520000000000000        1.60292279288476     
 -0.480000000000000        1.55556860306147     
 -0.440000000000000        1.50835178312966     
 -0.400000000000000        1.46113159760127     
 -0.360000000000000        1.41399895529919     
 -0.320000000000000        1.36703935111669     
 -0.280000000000000        1.32014326785097     
 -0.240000000000000        1.27351506431538     
 -0.200000000000000        1.22702416739544     
 -0.160000000000000        1.18094414210101     
 -0.120000000000000        1.13510490821042     
 -7.999999999999996E-002   1.08954380099631     
 -4.000000000000004E-002   1.04459965800117     
  0.000000000000000E+000   1.00000000000000     
  4.000000000000004E-002  0.956079909012682     
  8.000000000000007E-002  0.912330591800354     
  0.120000000000000       0.869290152419965     
  0.160000000000000       0.826907359695363     
  0.200000000000000       0.785170217861112     
  0.240000000000000       0.744141492194450     
  0.280000000000000       0.703860308799393     
  0.320000000000000       0.664372327193720     
  0.360000000000000       0.625720394373206     
  0.400000000000000       0.587953378226497     
  0.440000000000000       0.551122130585039     
  0.480000000000000       0.515257227036717     
  0.520000000000000       0.480428196902394     
  0.560000000000000       0.446679542090467     
  0.600000000000000       0.414068605916157     
  0.640000000000000       0.382665589527162     
  0.680000000000000       0.352553072727036     
  0.720000000000000       0.323823789343508     
  0.760000000000000       0.296614471694043     
  0.800000000000000       0.271173179435082     
  0.840000000000000       0.248012912735867     
  0.880000000000000       0.229151000433889     
  0.920000000000000       0.181943326250834     
  0.960000000000000       0.144530256131885     
   1.00000000000000       0.116326272872646     


==> data/dalitzYcMatchCentral.dat <==
  -1.00000000000000        2.33859734895885     
 -0.960000000000000        2.27939217726777     
 -0.920000000000000        2.22150251836412     
 -0.880000000000000        2.16342690750385     
 -0.840000000000000        2.10590540550202     
 -0.800000000000000        2.04835788346500     
 -0.760000000000000        1.99152356846241     
 -0.720000000000000        1.93488824298225     
 -0.680000000000000        1.87863114820676     
 -0.640000000000000        1.82277008434334     
 -0.600000000000000        1.76731365451522     
 -0.560000000000000        1.71230541030271     
 -0.520000000000000        1.65782848603618     
 -0.480000000000000        1.60364580540797     
 -0.440000000000000        1.55008870578495     
 -0.400000000000000        1.49701109209067     
 -0.360000000000000        1.44448382627866     
 -0.320000000000000        1.39257406832899     
 -0.280000000000000        1.34116152334883     
 -0.240000000000000        1.29042737893152     
 -0.200000000000000        1.24022765822159     
 -0.160000000000000        1.19081802170095     
 -0.120000000000000        1.14201171974825     
 -7.999999999999996E-002   1.09383191647233     
 -4.000000000000004E-002   1.04658783777287     
  0.000000000000000E+000   1.00000000000000     
  4.000000000000004E-002  0.954387124977915     
  8.000000000000007E-002  0.909223733305377     
  0.120000000000000       0.865025678108845     
  0.160000000000000       0.821727034111754     
  0.200000000000000       0.779298939189414     
  0.240000000000000       0.737787275414001     
  0.280000000000000       0.697214407839387     
  0.320000000000000       0.657609435586185     
  0.360000000000000       0.618999086764999     
  0.400000000000000       0.581415818263771     
  0.440000000000000       0.544894656235048     
  0.480000000000000       0.509451672526984     
  0.520000000000000       0.475137600183904     
  0.560000000000000       0.441988308868511     
  0.600000000000000       0.410044096689327     
  0.640000000000000       0.379357873362176     
  0.680000000000000       0.350003455630322     
  0.720000000000000       0.322061179030721     
  0.760000000000000       0.295656284266677     
  0.800000000000000       0.271030530096167     
  0.840000000000000       0.248698079562133     
  0.880000000000000       0.230717735908123     
  0.920000000000000       0.183980914172963     
  0.960000000000000       0.146845206504060     
   1.00000000000000       0.118897239768148     


==> data/dalitzZn1loop.dat <==
0.	1.0000000000000013
0.05	1.0013710327151688
0.1	1.0027456568916782
0.15000000000000002	1.004123669718796
0.2	1.0055048241628048
0.25	1.0068888159943705
0.30000000000000004	1.0082752654362475
0.35000000000000003	1.0096636903688074
0.4	1.011053465688996
0.45	1.0124437586920527
0.5	1.0138334199926469
0.55	1.0152207842964658
0.6000000000000001	1.016603264533793
0.65	1.0179763779838789
0.7000000000000001	1.0193306436870697
0.75	1.0206301789159382
0.8	1.0216255080405776
0.8500000000000001	1.0227123746267341
0.9	1.0238219540061255
0.9500000000000001	1.0249423796646853
1.	1.026069277631154

==> data/dalitzZnKfitCentral.dat <==
  0.000000000000000E+000   1.00000000000000     
  4.000000000000000E-002  0.997793850242317     
  8.000000000000000E-002  0.995572102161193     
  0.120000000000000       0.993352682092448     
  0.160000000000000       0.991134941161602     
  0.200000000000000       0.988927183964753     
  0.240000000000000       0.986728007497341     
  0.280000000000000       0.984542521840370     
  0.320000000000000       0.982356169233109     
  0.360000000000000       0.980181734345998     
  0.400000000000000       0.978014712577653     
  0.440000000000000       0.975854499075619     
  0.480000000000000       0.973695751731503     
  0.520000000000000       0.971548016919933     
  0.560000000000000       0.969396827488093     
  0.600000000000000       0.967242937985718     
  0.640000000000000       0.965071945532016     
  0.680000000000000       0.962881105865934     
  0.720000000000000       0.960634397724525     
  0.760000000000000       0.957928607671860     
  0.800000000000000       0.954479331962405     
  0.840000000000000       0.951313108307986     
  0.880000000000000       0.948250573950884     
  0.920000000000000       0.945184220634468     
  0.960000000000000       0.942135416459909     
   1.00000000000000       0.939321442461757     


==> data/dalitzZnMatchCentral.dat <==
  0.000000000000000E+000   1.00000000000000     
  4.000000000000000E-002  0.998962066296014     
  8.000000000000000E-002  0.997943933339865     
  0.120000000000000       0.996931975047232     
  0.160000000000000       0.995921936333216     
  0.200000000000000       0.994920480647091     
  0.240000000000000       0.993925554640216     
  0.280000000000000       0.992941593627020     
  0.320000000000000       0.991954432942944     
  0.360000000000000       0.990975898301226     
  0.400000000000000       0.990001494120151     
  0.440000000000000       0.989030355757930     
  0.480000000000000       0.988060773035885     
  0.520000000000000       0.987091022777806     
  0.560000000000000       0.986117492133645     
  0.600000000000000       0.985137004368695     
  0.640000000000000       0.984134816531614     
  0.680000000000000       0.983107684780119     
  0.720000000000000       0.982018670216353     
  0.760000000000000       0.980600467350674     
  0.800000000000000       0.978752199550926     
  0.840000000000000       0.977060486818546     
  0.880000000000000       0.975439771208268     
  0.920000000000000       0.973800543738726     
  0.960000000000000       0.972168432693903     
   1.00000000000000       0.970767194797564     

